Towards Bridging the Gap between High-Level Reasoning and Execution on Robots

When reasoning about actions, e.g., by means of task planning or agent programming with Golog, the robot's actions are typically modeled on an abstract level, where complex actions such as picking up an object are treated as atomic primitives with deterministic effects and preconditions that only depend on the current state. However, when executing such an action on a robot it can no longer be seen as a primitive. Instead, action execution is a complex task involving multiple steps with additional temporal preconditions and timing constraints. Furthermore, the action may be noisy, e.g., producing erroneous sensing results and not always having the desired effects. While these aspects are typically ignored in reasoning tasks, they need to be dealt with during execution. In this thesis, we propose several approaches towards closing this gap.

==> evaluation/gocos_2022-10-20.json <==
{
  "context": {
    "date": "2022-10-20T00:09:29+02:00",
    "host_name": "california.kbsg.rwth-aachen.de",
    "executable": "./build_benchmark/test/tacos_benchmark_golog",
    "num_cpus": 16,
    "mhz_per_cpu": 3591,
    "cpu_scaling_enabled": false,
    "caches": [
      {
        "type": "Data",
        "level": 1,
        "size": 32768,
        "num_sharing": 2
      },
      {
        "type": "Instruction",
        "level": 1,
        "size": 32768,
        "num_sharing": 2
      },
      {
        "type": "Unified",
        "level": 2,
        "size": 524288,
        "num_sharing": 2
      },
      {
        "type": "Unified",
        "level": 3,
        "size": 16777216,
        "num_sharing": 8
      }
    ],
    "load_avg": [0.23291,0.710938,1.23193],
    "library_build_type": "release"
  },
  "benchmarks": [
    {
      "name": "BM_GologRobot/simple/1/process_time/real_time",
      "family_index": 0,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/simple/1/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 0,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.6768419780000841e+00,
      "cpu_time": 2.6707055820000001e+00,
      "time_unit": "s",
      "controller_size": 2.1000000000000000e+01,
      "pruned_tree_size": 8.8000000000000000e+01,
      "tree_size": 1.5200000000000000e+02
    },
    {
      "name": "BM_GologRobot/simple/1/process_time/real_time",
      "family_index": 0,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/simple/1/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 1,
      "threads": 1,
      "iterations": 1,
      "real_time": 3.4185141380003188e+00,
      "cpu_time": 3.4115536739999999e+00,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 1.0100000000000000e+02,
      "tree_size": 1.8000000000000000e+02
    },
    {
      "name": "BM_GologRobot/simple/1/process_time/real_time",
      "family_index": 0,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/simple/1/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 2,
      "threads": 1,
      "iterations": 1,
      "real_time": 3.9560970960010309e+00,
      "cpu_time": 3.9485992739999993e+00,
      "time_unit": "s",
      "controller_size": 2.4000000000000000e+01,
      "pruned_tree_size": 1.2700000000000000e+02,
      "tree_size": 1.8300000000000000e+02
    },
    {
      "name": "BM_GologRobot/simple/1/process_time/real_time",
      "family_index": 0,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/simple/1/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 3,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.6445730470004492e+00,
      "cpu_time": 2.6399208090000013e+00,
      "time_unit": "s",
      "controller_size": 2.1000000000000000e+01,
      "pruned_tree_size": 8.2000000000000000e+01,
      "tree_size": 1.3900000000000000e+02
    },
    {
      "name": "BM_GologRobot/simple/1/process_time/real_time",
      "family_index": 0,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/simple/1/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 4,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.7612631140000303e+00,
      "cpu_time": 2.7548244260000008e+00,
      "time_unit": "s",
      "controller_size": 2.1000000000000000e+01,
      "pruned_tree_size": 1.0200000000000000e+02,
      "tree_size": 1.4600000000000000e+02
    },
    {
      "name": "BM_GologRobot/simple/1/process_time/real_time_mean",
      "family_index": 0,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/simple/1/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "mean",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 3.0914578746003829e+00,
      "cpu_time": 3.0851207530000004e+00,
      "time_unit": "s",
      "controller_size": 2.2400000000000002e+01,
      "pruned_tree_size": 1.0000000000000000e+02,
      "tree_size": 1.6000000000000000e+02
    },
    {
      "name": "BM_GologRobot/simple/1/process_time/real_time_median",
      "family_index": 0,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/simple/1/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "median",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 2.7612631140000303e+00,
      "cpu_time": 2.7548244260000008e+00,
      "time_unit": "s",
      "controller_size": 2.1000000000000000e+01,
      "pruned_tree_size": 1.0100000000000000e+02,
      "tree_size": 1.5200000000000000e+02
    },
    {
      "name": "BM_GologRobot/simple/1/process_time/real_time_stddev",
      "family_index": 0,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/simple/1/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "stddev",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 5.7775595050896245e-01,
      "cpu_time": 5.7688651307323580e-01,
      "time_unit": "s",
      "controller_size": 1.9493588689617629e+00,
      "pruned_tree_size": 1.7334935823359768e+01,
      "tree_size": 2.0186629238186349e+01
    },
    {
      "name": "BM_GologRobot/simple/1/process_time/real_time_cv",
      "family_index": 0,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/simple/1/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "cv",
      "aggregate_unit": "percentage",
      "iterations": 5,
      "real_time": 1.8688786130836282e-01,
      "cpu_time": 1.8698992981466478e-01,
      "time_unit": "s",
      "controller_size": 8.7024949507221547e-02,
      "pruned_tree_size": 1.7334935823359768e-01,
      "tree_size": 1.2616643273866468e-01
    },
    {
      "name": "BM_GologRobot/scaled/2/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/scaled/2/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 0,
      "threads": 1,
      "iterations": 1,
      "real_time": 5.5268807440006640e+00,
      "cpu_time": 5.5164146840000008e+00,
      "time_unit": "s",
      "controller_size": 2.1000000000000000e+01,
      "pruned_tree_size": 1.9700000000000000e+02,
      "tree_size": 2.9300000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/2/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/scaled/2/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 1,
      "threads": 1,
      "iterations": 1,
      "real_time": 8.1636027990007278e+00,
      "cpu_time": 8.1499346359999976e+00,
      "time_unit": "s",
      "controller_size": 3.0000000000000000e+01,
      "pruned_tree_size": 2.2400000000000000e+02,
      "tree_size": 3.4400000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/2/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/scaled/2/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 2,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.2141493670005730e+00,
      "cpu_time": 2.2108190930000013e+00,
      "time_unit": "s",
      "controller_size": 1.3000000000000000e+01,
      "pruned_tree_size": 7.5000000000000000e+01,
      "tree_size": 1.2800000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/2/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/scaled/2/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 3,
      "threads": 1,
      "iterations": 1,
      "real_time": 3.3278094430006604e+00,
      "cpu_time": 3.3228002899999964e+00,
      "time_unit": "s",
      "controller_size": 2.4000000000000000e+01,
      "pruned_tree_size": 1.0600000000000000e+02,
      "tree_size": 1.6600000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/2/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/scaled/2/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 4,
      "threads": 1,
      "iterations": 1,
      "real_time": 3.2788079279998783e+00,
      "cpu_time": 3.2738238439999989e+00,
      "time_unit": "s",
      "controller_size": 2.2000000000000000e+01,
      "pruned_tree_size": 1.2300000000000000e+02,
      "tree_size": 1.5400000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/2/process_time/real_time_mean",
      "family_index": 1,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/scaled/2/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "mean",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 4.5022500562005012e+00,
      "cpu_time": 4.4947585093999995e+00,
      "time_unit": "s",
      "controller_size": 2.2000000000000000e+01,
      "pruned_tree_size": 1.4500000000000000e+02,
      "tree_size": 2.1700000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/2/process_time/real_time_median",
      "family_index": 1,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/scaled/2/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "median",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 3.3278094430006604e+00,
      "cpu_time": 3.3228002899999964e+00,
      "time_unit": "s",
      "controller_size": 2.2000000000000000e+01,
      "pruned_tree_size": 1.2300000000000000e+02,
      "tree_size": 1.6600000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/2/process_time/real_time_stddev",
      "family_index": 1,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/scaled/2/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "stddev",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 2.3752314683257190e+00,
      "cpu_time": 2.3708985975018555e+00,
      "time_unit": "s",
      "controller_size": 6.1237243569579451e+00,
      "pruned_tree_size": 6.2948391560070860e+01,
      "tree_size": 9.5388678573507903e+01
    },
    {
      "name": "BM_GologRobot/scaled/2/process_time/real_time_cv",
      "family_index": 1,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/scaled/2/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "cv",
      "aggregate_unit": "percentage",
      "iterations": 5,
      "real_time": 5.2756542588178745e-01,
      "cpu_time": 5.2748075175641507e-01,
      "time_unit": "s",
      "controller_size": 2.7835110713445205e-01,
      "pruned_tree_size": 4.3412683834531629e-01,
      "tree_size": 4.3957916393321617e-01
    },
    {
      "name": "BM_GologRobot/scaled/3/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/scaled/3/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 0,
      "threads": 1,
      "iterations": 1,
      "real_time": 8.4116154549992643e+00,
      "cpu_time": 8.3988926510000042e+00,
      "time_unit": "s",
      "controller_size": 2.3000000000000000e+01,
      "pruned_tree_size": 2.2900000000000000e+02,
      "tree_size": 3.3900000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/3/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/scaled/3/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 1,
      "threads": 1,
      "iterations": 1,
      "real_time": 6.4301235790007922e+00,
      "cpu_time": 6.4205232569999993e+00,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 1.6900000000000000e+02,
      "tree_size": 3.1200000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/3/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/scaled/3/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 2,
      "threads": 1,
      "iterations": 1,
      "real_time": 4.5824765449997358e+00,
      "cpu_time": 4.5754151690000029e+00,
      "time_unit": "s",
      "controller_size": 2.1000000000000000e+01,
      "pruned_tree_size": 1.3100000000000000e+02,
      "tree_size": 2.2700000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/3/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/scaled/3/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 3,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.9680797129985876e+00,
      "cpu_time": 2.9637243030000064e+00,
      "time_unit": "s",
      "controller_size": 2.1000000000000000e+01,
      "pruned_tree_size": 1.1300000000000000e+02,
      "tree_size": 1.8400000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/3/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/scaled/3/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 4,
      "threads": 1,
      "iterations": 1,
      "real_time": 6.5314936559989292e+00,
      "cpu_time": 6.5220331309999864e+00,
      "time_unit": "s",
      "controller_size": 2.1000000000000000e+01,
      "pruned_tree_size": 2.2800000000000000e+02,
      "tree_size": 3.2700000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/3/process_time/real_time_mean",
      "family_index": 1,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/scaled/3/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "mean",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 5.7847577895994622e+00,
      "cpu_time": 5.7761177022000005e+00,
      "time_unit": "s",
      "controller_size": 2.2200000000000003e+01,
      "pruned_tree_size": 1.7400000000000000e+02,
      "tree_size": 2.7780000000000001e+02
    },
    {
      "name": "BM_GologRobot/scaled/3/process_time/real_time_median",
      "family_index": 1,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/scaled/3/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "median",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 6.4301235790007922e+00,
      "cpu_time": 6.4205232569999993e+00,
      "time_unit": "s",
      "controller_size": 2.1000000000000000e+01,
      "pruned_tree_size": 1.6900000000000000e+02,
      "tree_size": 3.1200000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/3/process_time/real_time_stddev",
      "family_index": 1,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/scaled/3/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "stddev",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 2.0768755516933921e+00,
      "cpu_time": 2.0737550471987025e+00,
      "time_unit": "s",
      "controller_size": 1.7888543819997929e+00,
      "pruned_tree_size": 5.3702886328390214e+01,
      "tree_size": 6.8401023384156986e+01
    },
    {
      "name": "BM_GologRobot/scaled/3/process_time/real_time_cv",
      "family_index": 1,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/scaled/3/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "cv",
      "aggregate_unit": "percentage",
      "iterations": 5,
      "real_time": 3.5902549894611846e-01,
      "cpu_time": 3.5902229734841679e-01,
      "time_unit": "s",
      "controller_size": 8.0579026216206870e-02,
      "pruned_tree_size": 3.0863727774936905e-01,
      "tree_size": 2.4622398626406403e-01
    },
    {
      "name": "BM_GologRobot/scaled/4/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 2,
      "run_name": "BM_GologRobot/scaled/4/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 0,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.3543012309999540e+01,
      "cpu_time": 1.3523084255999990e+01,
      "time_unit": "s",
      "controller_size": 2.1000000000000000e+01,
      "pruned_tree_size": 3.8800000000000000e+02,
      "tree_size": 5.4900000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/4/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 2,
      "run_name": "BM_GologRobot/scaled/4/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 1,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.5416300072000013e+01,
      "cpu_time": 1.5393750806000000e+01,
      "time_unit": "s",
      "controller_size": 2.4000000000000000e+01,
      "pruned_tree_size": 4.1400000000000000e+02,
      "tree_size": 5.4500000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/4/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 2,
      "run_name": "BM_GologRobot/scaled/4/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 2,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.3688238270000511e+01,
      "cpu_time": 2.3654140470000002e+01,
      "time_unit": "s",
      "controller_size": 3.3000000000000000e+01,
      "pruned_tree_size": 5.3500000000000000e+02,
      "tree_size": 7.4800000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/4/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 2,
      "run_name": "BM_GologRobot/scaled/4/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 3,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.0579794606999712e+01,
      "cpu_time": 2.0549404736999989e+01,
      "time_unit": "s",
      "controller_size": 2.6000000000000000e+01,
      "pruned_tree_size": 5.0800000000000000e+02,
      "tree_size": 6.5000000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/4/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 2,
      "run_name": "BM_GologRobot/scaled/4/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 4,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.0555350409998937e+01,
      "cpu_time": 2.0524954014000002e+01,
      "time_unit": "s",
      "controller_size": 2.4000000000000000e+01,
      "pruned_tree_size": 5.2100000000000000e+02,
      "tree_size": 6.4900000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/4/process_time/real_time_mean",
      "family_index": 1,
      "per_family_instance_index": 2,
      "run_name": "BM_GologRobot/scaled/4/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "mean",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 1.8756539133799745e+01,
      "cpu_time": 1.8729066856599996e+01,
      "time_unit": "s",
      "controller_size": 2.5600000000000001e+01,
      "pruned_tree_size": 4.7320000000000005e+02,
      "tree_size": 6.2820000000000005e+02
    },
    {
      "name": "BM_GologRobot/scaled/4/process_time/real_time_median",
      "family_index": 1,
      "per_family_instance_index": 2,
      "run_name": "BM_GologRobot/scaled/4/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "median",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 2.0555350409998937e+01,
      "cpu_time": 2.0524954014000002e+01,
      "time_unit": "s",
      "controller_size": 2.4000000000000000e+01,
      "pruned_tree_size": 5.0800000000000000e+02,
      "tree_size": 6.4900000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/4/process_time/real_time_stddev",
      "family_index": 1,
      "per_family_instance_index": 2,
      "run_name": "BM_GologRobot/scaled/4/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "stddev",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 4.1599188042074555e+00,
      "cpu_time": 4.1539673438016571e+00,
      "time_unit": "s",
      "controller_size": 4.5055521304275095e+00,
      "pruned_tree_size": 6.7228714103424139e+01,
      "tree_size": 8.4342753097109380e+01
    },
    {
      "name": "BM_GologRobot/scaled/4/process_time/real_time_cv",
      "family_index": 1,
      "per_family_instance_index": 2,
      "run_name": "BM_GologRobot/scaled/4/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "cv",
      "aggregate_unit": "percentage",
      "iterations": 5,
      "real_time": 2.2178498786650783e-01,
      "cpu_time": 2.2179254180716576e-01,
      "time_unit": "s",
      "controller_size": 1.7599813009482457e-01,
      "pruned_tree_size": 1.4207251501146267e-01,
      "tree_size": 1.3426098869326547e-01
    },
    {
      "name": "BM_GologRobot/scaled/5/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 3,
      "run_name": "BM_GologRobot/scaled/5/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 0,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.6401956699992297e+00,
      "cpu_time": 2.6363353060000065e+00,
      "time_unit": "s",
      "controller_size": 1.5000000000000000e+01,
      "pruned_tree_size": 7.4000000000000000e+01,
      "tree_size": 1.8100000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/5/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 3,
      "run_name": "BM_GologRobot/scaled/5/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 1,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.6524479346999215e+01,
      "cpu_time": 2.6486018122999980e+01,
      "time_unit": "s",
      "controller_size": 2.4000000000000000e+01,
      "pruned_tree_size": 6.0700000000000000e+02,
      "tree_size": 8.2000000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/5/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 3,
      "run_name": "BM_GologRobot/scaled/5/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 2,
      "threads": 1,
      "iterations": 1,
      "real_time": 4.4705450694998945e+01,
      "cpu_time": 4.4641326719000006e+01,
      "time_unit": "s",
      "controller_size": 2.4000000000000000e+01,
      "pruned_tree_size": 9.8800000000000000e+02,
      "tree_size": 1.1930000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/5/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 3,
      "run_name": "BM_GologRobot/scaled/5/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 3,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.6805231145999642e+01,
      "cpu_time": 2.6765748407000018e+01,
      "time_unit": "s",
      "controller_size": 2.4000000000000000e+01,
      "pruned_tree_size": 6.1700000000000000e+02,
      "tree_size": 8.3500000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/5/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 3,
      "run_name": "BM_GologRobot/scaled/5/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 4,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.2246845024999857e+01,
      "cpu_time": 2.2213686620000033e+01,
      "time_unit": "s",
      "controller_size": 2.7000000000000000e+01,
      "pruned_tree_size": 5.1100000000000000e+02,
      "tree_size": 7.0400000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/5/process_time/real_time_mean",
      "family_index": 1,
      "per_family_instance_index": 3,
      "run_name": "BM_GologRobot/scaled/5/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "mean",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 2.4584440376599378e+01,
      "cpu_time": 2.4548623035000009e+01,
      "time_unit": "s",
      "controller_size": 2.2800000000000001e+01,
      "pruned_tree_size": 5.5939999999999998e+02,
      "tree_size": 7.4660000000000002e+02
    },
    {
      "name": "BM_GologRobot/scaled/5/process_time/real_time_median",
      "family_index": 1,
      "per_family_instance_index": 3,
      "run_name": "BM_GologRobot/scaled/5/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "median",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 2.6524479346999215e+01,
      "cpu_time": 2.6486018122999980e+01,
      "time_unit": "s",
      "controller_size": 2.4000000000000000e+01,
      "pruned_tree_size": 6.0700000000000000e+02,
      "tree_size": 8.2000000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/5/process_time/real_time_stddev",
      "family_index": 1,
      "per_family_instance_index": 3,
      "run_name": "BM_GologRobot/scaled/5/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "stddev",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 1.5004707151859330e+01,
      "cpu_time": 1.4983208664666728e+01,
      "time_unit": "s",
      "controller_size": 4.5497252664309231e+00,
      "pruned_tree_size": 3.2681692122654863e+02,
      "tree_size": 3.6544260835321325e+02
    },
    {
      "name": "BM_GologRobot/scaled/5/process_time/real_time_cv",
      "family_index": 1,
      "per_family_instance_index": 3,
      "run_name": "BM_GologRobot/scaled/5/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "cv",
      "aggregate_unit": "percentage",
      "iterations": 5,
      "real_time": 6.1033348418788957e-01,
      "cpu_time": 6.1034823188675524e-01,
      "time_unit": "s",
      "controller_size": 1.9954935379082994e-01,
      "pruned_tree_size": 5.8422760319368727e-01,
      "tree_size": 4.8947576795233488e-01
    },
    {
      "name": "BM_GologRobot/scaled/6/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 4,
      "run_name": "BM_GologRobot/scaled/6/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 0,
      "threads": 1,
      "iterations": 1,
      "real_time": 6.0889169782998579e+01,
      "cpu_time": 6.0803119283000001e+01,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 1.2650000000000000e+03,
      "tree_size": 1.6380000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/6/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 4,
      "run_name": "BM_GologRobot/scaled/6/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 1,
      "threads": 1,
      "iterations": 1,
      "real_time": 9.6780382865999854e+01,
      "cpu_time": 9.6643018401000006e+01,
      "time_unit": "s",
      "controller_size": 2.9000000000000000e+01,
      "pruned_tree_size": 1.7770000000000000e+03,
      "tree_size": 2.4170000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/6/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 4,
      "run_name": "BM_GologRobot/scaled/6/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 2,
      "threads": 1,
      "iterations": 1,
      "real_time": 5.1948087384000246e+01,
      "cpu_time": 5.1873651100000018e+01,
      "time_unit": "s",
      "controller_size": 2.3000000000000000e+01,
      "pruned_tree_size": 1.1410000000000000e+03,
      "tree_size": 1.5090000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/6/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 4,
      "run_name": "BM_GologRobot/scaled/6/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 3,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.1373406949001946e+01,
      "cpu_time": 2.1341581387000019e+01,
      "time_unit": "s",
      "controller_size": 2.1000000000000000e+01,
      "pruned_tree_size": 3.9700000000000000e+02,
      "tree_size": 6.6500000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/6/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 4,
      "run_name": "BM_GologRobot/scaled/6/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 4,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.5745057318999898e+01,
      "cpu_time": 1.5722292015999983e+01,
      "time_unit": "s",
      "controller_size": 2.3000000000000000e+01,
      "pruned_tree_size": 4.1500000000000000e+02,
      "tree_size": 5.5800000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/6/process_time/real_time_mean",
      "family_index": 1,
      "per_family_instance_index": 4,
      "run_name": "BM_GologRobot/scaled/6/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "mean",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 4.9347220860200110e+01,
      "cpu_time": 4.9276732437400007e+01,
      "time_unit": "s",
      "controller_size": 2.4200000000000003e+01,
      "pruned_tree_size": 9.9900000000000000e+02,
      "tree_size": 1.3574000000000001e+03
    },
    {
      "name": "BM_GologRobot/scaled/6/process_time/real_time_median",
      "family_index": 1,
      "per_family_instance_index": 4,
      "run_name": "BM_GologRobot/scaled/6/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "median",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 5.1948087384000246e+01,
      "cpu_time": 5.1873651100000018e+01,
      "time_unit": "s",
      "controller_size": 2.3000000000000000e+01,
      "pruned_tree_size": 1.1410000000000000e+03,
      "tree_size": 1.5090000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/6/process_time/real_time_stddev",
      "family_index": 1,
      "per_family_instance_index": 4,
      "run_name": "BM_GologRobot/scaled/6/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "stddev",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 3.2793008434983008e+01,
      "cpu_time": 3.2746907344213668e+01,
      "time_unit": "s",
      "controller_size": 3.0331501776205996e+00,
      "pruned_tree_size": 5.9153698109247580e+02,
      "tree_size": 7.6533149680383588e+02
    },
    {
      "name": "BM_GologRobot/scaled/6/process_time/real_time_cv",
      "family_index": 1,
      "per_family_instance_index": 4,
      "run_name": "BM_GologRobot/scaled/6/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "cv",
      "aggregate_unit": "percentage",
      "iterations": 5,
      "real_time": 6.6453607444044471e-01,
      "cpu_time": 6.6455111214637785e-01,
      "time_unit": "s",
      "controller_size": 1.2533678419919830e-01,
      "pruned_tree_size": 5.9212911020267844e-01,
      "tree_size": 5.6382164196540141e-01
    },
    {
      "name": "BM_GologRobot/scaled/7/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 5,
      "run_name": "BM_GologRobot/scaled/7/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 0,
      "threads": 1,
      "iterations": 1,
      "real_time": 6.0659787913999025e+01,
      "cpu_time": 6.0574802772999988e+01,
      "time_unit": "s",
      "controller_size": 2.7000000000000000e+01,
      "pruned_tree_size": 1.0940000000000000e+03,
      "tree_size": 1.7840000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/7/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 5,
      "run_name": "BM_GologRobot/scaled/7/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 1,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.1616811015100029e+02,
      "cpu_time": 1.1600878826799999e+02,
      "time_unit": "s",
      "controller_size": 2.1000000000000000e+01,
      "pruned_tree_size": 1.8490000000000000e+03,
      "tree_size": 2.3380000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/7/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 5,
      "run_name": "BM_GologRobot/scaled/7/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 2,
      "threads": 1,
      "iterations": 1,
      "real_time": 5.6130184885998460e+01,
      "cpu_time": 5.6051837277999994e+01,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 1.0790000000000000e+03,
      "tree_size": 1.4130000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/7/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 5,
      "run_name": "BM_GologRobot/scaled/7/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 3,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.0075432546900265e+02,
      "cpu_time": 1.0060577331599995e+02,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 1.3000000000000000e+03,
      "tree_size": 2.0670000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/7/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 5,
      "run_name": "BM_GologRobot/scaled/7/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 4,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.0007446694299870e+02,
      "cpu_time": 9.9935472125999922e+01,
      "time_unit": "s",
      "controller_size": 2.6000000000000000e+01,
      "pruned_tree_size": 1.8970000000000000e+03,
      "tree_size": 2.4770000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/7/process_time/real_time_mean",
      "family_index": 1,
      "per_family_instance_index": 5,
      "run_name": "BM_GologRobot/scaled/7/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "mean",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 8.6757375072599828e+01,
      "cpu_time": 8.6635334752199981e+01,
      "time_unit": "s",
      "controller_size": 2.4800000000000001e+01,
      "pruned_tree_size": 1.4438000000000002e+03,
      "tree_size": 2.0158000000000002e+03
    },
    {
      "name": "BM_GologRobot/scaled/7/process_time/real_time_median",
      "family_index": 1,
      "per_family_instance_index": 5,
      "run_name": "BM_GologRobot/scaled/7/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "median",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 1.0007446694299870e+02,
      "cpu_time": 9.9935472125999922e+01,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 1.3000000000000000e+03,
      "tree_size": 2.0670000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/7/process_time/real_time_stddev",
      "family_index": 1,
      "per_family_instance_index": 5,
      "run_name": "BM_GologRobot/scaled/7/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "stddev",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 2.6727138494248106e+01,
      "cpu_time": 2.6689736904215749e+01,
      "time_unit": "s",
      "controller_size": 2.2803508501982672e+00,
      "pruned_tree_size": 4.0177568368431577e+02,
      "tree_size": 4.2902179431819047e+02
    },
    {
      "name": "BM_GologRobot/scaled/7/process_time/real_time_cv",
      "family_index": 1,
      "per_family_instance_index": 5,
      "run_name": "BM_GologRobot/scaled/7/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "cv",
      "aggregate_unit": "percentage",
      "iterations": 5,
      "real_time": 3.0806762505069402e-01,
      "cpu_time": 3.0806987680668024e-01,
      "time_unit": "s",
      "controller_size": 9.1949631056381737e-02,
      "pruned_tree_size": 2.7827655055015632e-01,
      "tree_size": 2.1282954376336463e-01
    },
    {
      "name": "BM_GologRobot/scaled/8/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 6,
      "run_name": "BM_GologRobot/scaled/8/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 0,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.7922497332001512e+01,
      "cpu_time": 2.7883309712000028e+01,
      "time_unit": "s",
      "controller_size": 2.1000000000000000e+01,
      "pruned_tree_size": 5.0400000000000000e+02,
      "tree_size": 7.8900000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/8/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 6,
      "run_name": "BM_GologRobot/scaled/8/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 1,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.7352734693200182e+02,
      "cpu_time": 1.7328633655199997e+02,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 2.8680000000000000e+03,
      "tree_size": 3.4540000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/8/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 6,
      "run_name": "BM_GologRobot/scaled/8/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 2,
      "threads": 1,
      "iterations": 1,
      "real_time": 6.8206510868996702e+01,
      "cpu_time": 6.8108833945000015e+01,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 1.2280000000000000e+03,
      "tree_size": 1.5650000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/8/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 6,
      "run_name": "BM_GologRobot/scaled/8/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 3,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.6103022408899778e+02,
      "cpu_time": 1.6079846318599994e+02,
      "time_unit": "s",
      "controller_size": 2.7000000000000000e+01,
      "pruned_tree_size": 1.9380000000000000e+03,
      "tree_size": 2.7730000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/8/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 6,
      "run_name": "BM_GologRobot/scaled/8/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 4,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.1031312958999479e+01,
      "cpu_time": 2.1000418418999971e+01,
      "time_unit": "s",
      "controller_size": 2.1000000000000000e+01,
      "pruned_tree_size": 4.3600000000000000e+02,
      "tree_size": 6.5600000000000000e+02
    },
    {
      "name": "BM_GologRobot/scaled/8/process_time/real_time_mean",
      "family_index": 1,
      "per_family_instance_index": 6,
      "run_name": "BM_GologRobot/scaled/8/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "mean",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 9.0343578436199465e+01,
      "cpu_time": 9.0215472362799986e+01,
      "time_unit": "s",
      "controller_size": 2.3800000000000001e+01,
      "pruned_tree_size": 1.3948000000000002e+03,
      "tree_size": 1.8474000000000001e+03
    },
    {
      "name": "BM_GologRobot/scaled/8/process_time/real_time_median",
      "family_index": 1,
      "per_family_instance_index": 6,
      "run_name": "BM_GologRobot/scaled/8/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "median",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 6.8206510868996702e+01,
      "cpu_time": 6.8108833945000015e+01,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 1.2280000000000000e+03,
      "tree_size": 1.5650000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/8/process_time/real_time_stddev",
      "family_index": 1,
      "per_family_instance_index": 6,
      "run_name": "BM_GologRobot/scaled/8/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "stddev",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 7.2640850227473791e+01,
      "cpu_time": 7.2538701266966299e+01,
      "time_unit": "s",
      "controller_size": 2.6832815729997455e+00,
      "pruned_tree_size": 1.0254302511628960e+03,
      "tree_size": 1.2305784412218509e+03
    },
    {
      "name": "BM_GologRobot/scaled/8/process_time/real_time_cv",
      "family_index": 1,
      "per_family_instance_index": 6,
      "run_name": "BM_GologRobot/scaled/8/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "cv",
      "aggregate_unit": "percentage",
      "iterations": 5,
      "real_time": 8.0405106245346125e-01,
      "cpu_time": 8.0406053825504731e-01,
      "time_unit": "s",
      "controller_size": 1.1274292323528341e-01,
      "pruned_tree_size": 7.3518085113485510e-01,
      "tree_size": 6.6611369558398337e-01
    },
    {
      "name": "BM_GologRobot/scaled/9/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 7,
      "run_name": "BM_GologRobot/scaled/9/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 0,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.5138665932400181e+02,
      "cpu_time": 1.5117637725800000e+02,
      "time_unit": "s",
      "controller_size": 3.1000000000000000e+01,
      "pruned_tree_size": 2.3780000000000000e+03,
      "tree_size": 2.9060000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/9/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 7,
      "run_name": "BM_GologRobot/scaled/9/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 1,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.7928144982100275e+02,
      "cpu_time": 1.7903308296199998e+02,
      "time_unit": "s",
      "controller_size": 2.4000000000000000e+01,
      "pruned_tree_size": 2.7380000000000000e+03,
      "tree_size": 3.1090000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/9/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 7,
      "run_name": "BM_GologRobot/scaled/9/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 2,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.3563901310599977e+02,
      "cpu_time": 1.3544971980799983e+02,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 2.1080000000000000e+03,
      "tree_size": 2.8620000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/9/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 7,
      "run_name": "BM_GologRobot/scaled/9/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 3,
      "threads": 1,
      "iterations": 1,
      "real_time": 8.9887527655999293e+01,
      "cpu_time": 8.9759346151999807e+01,
      "time_unit": "s",
      "controller_size": 2.4000000000000000e+01,
      "pruned_tree_size": 1.4760000000000000e+03,
      "tree_size": 1.8110000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/9/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 7,
      "run_name": "BM_GologRobot/scaled/9/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 4,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.4403661064399785e+02,
      "cpu_time": 2.4369162002999997e+02,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 3.9610000000000000e+03,
      "tree_size": 4.3980000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/9/process_time/real_time_mean",
      "family_index": 1,
      "per_family_instance_index": 7,
      "run_name": "BM_GologRobot/scaled/9/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "mean",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 1.6004625211020030e+02,
      "cpu_time": 1.5982202924199993e+02,
      "time_unit": "s",
      "controller_size": 2.5800000000000001e+01,
      "pruned_tree_size": 2.5322000000000003e+03,
      "tree_size": 3.0172000000000003e+03
    },
    {
      "name": "BM_GologRobot/scaled/9/process_time/real_time_median",
      "family_index": 1,
      "per_family_instance_index": 7,
      "run_name": "BM_GologRobot/scaled/9/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "median",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 1.5138665932400181e+02,
      "cpu_time": 1.5117637725800000e+02,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 2.3780000000000000e+03,
      "tree_size": 2.9060000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/9/process_time/real_time_stddev",
      "family_index": 1,
      "per_family_instance_index": 7,
      "run_name": "BM_GologRobot/scaled/9/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "stddev",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 5.7046738814942259e+01,
      "cpu_time": 5.6966457611308826e+01,
      "time_unit": "s",
      "controller_size": 2.9495762407505328e+00,
      "pruned_tree_size": 9.2237530322531882e+02,
      "tree_size": 9.2282268069223312e+02
    },
    {
      "name": "BM_GologRobot/scaled/9/process_time/real_time_cv",
      "family_index": 1,
      "per_family_instance_index": 7,
      "run_name": "BM_GologRobot/scaled/9/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "cv",
      "aggregate_unit": "percentage",
      "iterations": 5,
      "real_time": 3.5643907972092076e-01,
      "cpu_time": 3.5643683090177225e-01,
      "time_unit": "s",
      "controller_size": 1.1432466049420670e-01,
      "pruned_tree_size": 3.6425847216859597e-01,
      "tree_size": 3.0585399731281754e-01
    },
    {
      "name": "BM_GologRobot/scaled/10/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 8,
      "run_name": "BM_GologRobot/scaled/10/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 0,
      "threads": 1,
      "iterations": 1,
      "real_time": 5.6111331743999472e+01,
      "cpu_time": 5.6032913933000145e+01,
      "time_unit": "s",
      "controller_size": 2.1000000000000000e+01,
      "pruned_tree_size": 9.9000000000000000e+02,
      "tree_size": 1.2700000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/10/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 8,
      "run_name": "BM_GologRobot/scaled/10/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 1,
      "threads": 1,
      "iterations": 1,
      "real_time": 6.2194439455000975e+01,
      "cpu_time": 6.2104014262999954e+01,
      "time_unit": "s",
      "controller_size": 2.3000000000000000e+01,
      "pruned_tree_size": 9.1200000000000000e+02,
      "tree_size": 1.2820000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/10/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 8,
      "run_name": "BM_GologRobot/scaled/10/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 2,
      "threads": 1,
      "iterations": 1,
      "real_time": 9.5128692131998832e+01,
      "cpu_time": 9.4988430642999901e+01,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 1.6020000000000000e+03,
      "tree_size": 2.0010000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/10/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 8,
      "run_name": "BM_GologRobot/scaled/10/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 3,
      "threads": 1,
      "iterations": 1,
      "real_time": 8.8327897783001390e+01,
      "cpu_time": 8.8203077721000227e+01,
      "time_unit": "s",
      "controller_size": 3.1000000000000000e+01,
      "pruned_tree_size": 1.2550000000000000e+03,
      "tree_size": 1.7080000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/10/process_time/real_time",
      "family_index": 1,
      "per_family_instance_index": 8,
      "run_name": "BM_GologRobot/scaled/10/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 4,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.0079285951600104e+02,
      "cpu_time": 2.0050946480899984e+02,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 2.7380000000000000e+03,
      "tree_size": 3.4120000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/10/process_time/real_time_mean",
      "family_index": 1,
      "per_family_instance_index": 8,
      "run_name": "BM_GologRobot/scaled/10/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "mean",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 1.0051104412600034e+02,
      "cpu_time": 1.0036758027380002e+02,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 1.4994000000000001e+03,
      "tree_size": 1.9346000000000001e+03
    },
    {
      "name": "BM_GologRobot/scaled/10/process_time/real_time_median",
      "family_index": 1,
      "per_family_instance_index": 8,
      "run_name": "BM_GologRobot/scaled/10/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "median",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 8.8327897783001390e+01,
      "cpu_time": 8.8203077721000227e+01,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 1.2550000000000000e+03,
      "tree_size": 1.7080000000000000e+03
    },
    {
      "name": "BM_GologRobot/scaled/10/process_time/real_time_stddev",
      "family_index": 1,
      "per_family_instance_index": 8,
      "run_name": "BM_GologRobot/scaled/10/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "stddev",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 5.8466524436711872e+01,
      "cpu_time": 5.8384438283633855e+01,
      "time_unit": "s",
      "controller_size": 3.7416573867739489e+00,
      "pruned_tree_size": 7.4312098611195211e+02,
      "tree_size": 8.8119906945025764e+02
    },
    {
      "name": "BM_GologRobot/scaled/10/process_time/real_time_cv",
      "family_index": 1,
      "per_family_instance_index": 8,
      "run_name": "BM_GologRobot/scaled/10/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "cv",
      "aggregate_unit": "percentage",
      "iterations": 5,
      "real_time": 5.8169253881611671e-01,
      "cpu_time": 5.8170614579292146e-01,
      "time_unit": "s",
      "controller_size": 1.4966629547095794e-01,
      "pruned_tree_size": 4.9561223563555562e-01,
      "tree_size": 4.5549419489830328e-01
    },
    {
      "name": "BM_GologRobot/looped/2/process_time/real_time",
      "family_index": 2,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/looped/2/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 0,
      "threads": 1,
      "iterations": 1,
      "real_time": 6.0783421989999624e+01,
      "cpu_time": 6.0708876600000167e+01,
      "time_unit": "s",
      "controller_size": 4.0000000000000000e+01,
      "pruned_tree_size": 2.6000000000000000e+02,
      "tree_size": 4.0900000000000000e+02
    },
    {
      "name": "BM_GologRobot/looped/2/process_time/real_time",
      "family_index": 2,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/looped/2/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 1,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.9829561304002709e+01,
      "cpu_time": 1.9800922175999858e+01,
      "time_unit": "s",
      "controller_size": 3.9000000000000000e+01,
      "pruned_tree_size": 1.9500000000000000e+02,
      "tree_size": 3.6700000000000000e+02
    },
    {
      "name": "BM_GologRobot/looped/2/process_time/real_time",
      "family_index": 2,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/looped/2/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 2,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.0010324278699773e+02,
      "cpu_time": 9.9981947344000218e+01,
      "time_unit": "s",
      "controller_size": 3.3000000000000000e+01,
      "pruned_tree_size": 2.2600000000000000e+02,
      "tree_size": 3.8100000000000000e+02
    },
    {
      "name": "BM_GologRobot/looped/2/process_time/real_time",
      "family_index": 2,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/looped/2/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 3,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.0249524116999964e+01,
      "cpu_time": 1.0235315875000197e+01,
      "time_unit": "s",
      "controller_size": 2.8000000000000000e+01,
      "pruned_tree_size": 1.9800000000000000e+02,
      "tree_size": 3.3300000000000000e+02
    },
    {
      "name": "BM_GologRobot/looped/2/process_time/real_time",
      "family_index": 2,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/looped/2/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 4,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.8897776600999350e+01,
      "cpu_time": 1.8871602456999881e+01,
      "time_unit": "s",
      "controller_size": 4.4000000000000000e+01,
      "pruned_tree_size": 2.0000000000000000e+02,
      "tree_size": 3.9700000000000000e+02
    },
    {
      "name": "BM_GologRobot/looped/2/process_time/real_time_mean",
      "family_index": 2,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/looped/2/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "mean",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 4.1972705359799875e+01,
      "cpu_time": 4.1919732890400070e+01,
      "time_unit": "s",
      "controller_size": 3.6800000000000004e+01,
      "pruned_tree_size": 2.1580000000000001e+02,
      "tree_size": 3.7740000000000003e+02
    },
    {
      "name": "BM_GologRobot/looped/2/process_time/real_time_median",
      "family_index": 2,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/looped/2/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "median",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 1.9829561304002709e+01,
      "cpu_time": 1.9800922175999858e+01,
      "time_unit": "s",
      "controller_size": 3.9000000000000000e+01,
      "pruned_tree_size": 2.0000000000000000e+02,
      "tree_size": 3.8100000000000000e+02
    },
    {
      "name": "BM_GologRobot/looped/2/process_time/real_time_stddev",
      "family_index": 2,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/looped/2/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "stddev",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 3.7954360209926996e+01,
      "cpu_time": 3.7909804319252665e+01,
      "time_unit": "s",
      "controller_size": 6.3007936008093219e+00,
      "pruned_tree_size": 2.7644167558456008e+01,
      "tree_size": 2.9475413483104418e+01
    },
    {
      "name": "BM_GologRobot/looped/2/process_time/real_time_cv",
      "family_index": 2,
      "per_family_instance_index": 0,
      "run_name": "BM_GologRobot/looped/2/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "cv",
      "aggregate_unit": "percentage",
      "iterations": 5,
      "real_time": 9.0426289858071618e-01,
      "cpu_time": 9.0434269746824392e-01,
      "time_unit": "s",
      "controller_size": 1.7121721741329676e-01,
      "pruned_tree_size": 1.2810086913093607e-01,
      "tree_size": 7.8101254592221558e-02
    },
    {
      "name": "BM_GologRobot/looped/3/process_time/real_time",
      "family_index": 2,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/looped/3/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 0,
      "threads": 1,
      "iterations": 1,
      "real_time": 4.2013494547001756e+01,
      "cpu_time": 4.1956800182999814e+01,
      "time_unit": "s",
      "controller_size": 3.8000000000000000e+01,
      "pruned_tree_size": 3.5200000000000000e+02,
      "tree_size": 7.3400000000000000e+02
    },
    {
      "name": "BM_GologRobot/looped/3/process_time/real_time",
      "family_index": 2,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/looped/3/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 1,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.0785171010739978e+03,
      "cpu_time": 1.0773146779650001e+03,
      "time_unit": "s",
      "controller_size": 5.7000000000000000e+01,
      "pruned_tree_size": 4.6400000000000000e+02,
      "tree_size": 7.9100000000000000e+02
    },
    {
      "name": "BM_GologRobot/looped/3/process_time/real_time",
      "family_index": 2,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/looped/3/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 2,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.2822309287869000e+04,
      "cpu_time": 1.2808509727454002e+04,
      "time_unit": "s",
      "controller_size": 5.1000000000000000e+01,
      "pruned_tree_size": 4.0100000000000000e+02,
      "tree_size": 6.7000000000000000e+02
    },
    {
      "name": "BM_GologRobot/looped/3/process_time/real_time",
      "family_index": 2,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/looped/3/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 3,
      "threads": 1,
      "iterations": 1,
      "real_time": 3.5593361423001625e+01,
      "cpu_time": 3.5546261904000858e+01,
      "time_unit": "s",
      "controller_size": 4.7000000000000000e+01,
      "pruned_tree_size": 3.7500000000000000e+02,
      "tree_size": 6.8300000000000000e+02
    },
    {
      "name": "BM_GologRobot/looped/3/process_time/real_time",
      "family_index": 2,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/looped/3/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 4,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.8348942998299754e+02,
      "cpu_time": 2.8316858821499773e+02,
      "time_unit": "s",
      "controller_size": 5.3000000000000000e+01,
      "pruned_tree_size": 3.9300000000000000e+02,
      "tree_size": 8.5900000000000000e+02
    },
    {
      "name": "BM_GologRobot/looped/3/process_time/real_time_mean",
      "family_index": 2,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/looped/3/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "mean",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 2.8523845349792000e+03,
      "cpu_time": 2.8492992111441999e+03,
      "time_unit": "s",
      "controller_size": 4.9200000000000003e+01,
      "pruned_tree_size": 3.9700000000000000e+02,
      "tree_size": 7.4740000000000009e+02
    },
    {
      "name": "BM_GologRobot/looped/3/process_time/real_time_median",
      "family_index": 2,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/looped/3/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "median",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 2.8348942998299754e+02,
      "cpu_time": 2.8316858821499773e+02,
      "time_unit": "s",
      "controller_size": 5.1000000000000000e+01,
      "pruned_tree_size": 3.9300000000000000e+02,
      "tree_size": 7.3400000000000000e+02
    },
    {
      "name": "BM_GologRobot/looped/3/process_time/real_time_stddev",
      "family_index": 2,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/looped/3/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "stddev",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 5.5896718421601390e+03,
      "cpu_time": 5.5836638226991354e+03,
      "time_unit": "s",
      "controller_size": 7.2249567472753569e+00,
      "pruned_tree_size": 4.1922547632509165e+01,
      "tree_size": 7.8538525578214617e+01
    },
    {
      "name": "BM_GologRobot/looped/3/process_time/real_time_cv",
      "family_index": 2,
      "per_family_instance_index": 1,
      "run_name": "BM_GologRobot/looped/3/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "cv",
      "aggregate_unit": "percentage",
      "iterations": 5,
      "real_time": 1.9596487688154218e+00,
      "cpu_time": 1.9596621516126733e+00,
      "time_unit": "s",
      "controller_size": 1.4684871437551539e-01,
      "pruned_tree_size": 1.0559835675695003e-01,
      "tree_size": 1.0508231947847819e-01
    },
    {
      "name": "BM_GologHousehold/1/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 0,
      "run_name": "BM_GologHousehold/1/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 0,
      "threads": 1,
      "iterations": 1,
      "real_time": 6.8869734549953137e+00,
      "cpu_time": 6.8763004560023546e+00,
      "time_unit": "s",
      "controller_size": 2.7000000000000000e+01,
      "pruned_tree_size": 1.3300000000000000e+02,
      "tree_size": 2.4600000000000000e+02
    },
    {
      "name": "BM_GologHousehold/1/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 0,
      "run_name": "BM_GologHousehold/1/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 1,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.6314105434998055e+01,
      "cpu_time": 1.6289037241000187e+01,
      "time_unit": "s",
      "controller_size": 2.9000000000000000e+01,
      "pruned_tree_size": 2.4900000000000000e+02,
      "tree_size": 4.1700000000000000e+02
    },
    {
      "name": "BM_GologHousehold/1/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 0,
      "run_name": "BM_GologHousehold/1/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 2,
      "threads": 1,
      "iterations": 1,
      "real_time": 9.7144293590026791e+00,
      "cpu_time": 9.6994072650013550e+00,
      "time_unit": "s",
      "controller_size": 2.5000000000000000e+01,
      "pruned_tree_size": 1.6200000000000000e+02,
      "tree_size": 3.0500000000000000e+02
    },
    {
      "name": "BM_GologHousehold/1/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 0,
      "run_name": "BM_GologHousehold/1/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 3,
      "threads": 1,
      "iterations": 1,
      "real_time": 8.4724441650032531e+00,
      "cpu_time": 8.4594546580010501e+00,
      "time_unit": "s",
      "controller_size": 2.8000000000000000e+01,
      "pruned_tree_size": 1.4600000000000000e+02,
      "tree_size": 2.7600000000000000e+02
    },
    {
      "name": "BM_GologHousehold/1/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 0,
      "run_name": "BM_GologHousehold/1/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 4,
      "threads": 1,
      "iterations": 1,
      "real_time": 8.0165619760009577e+00,
      "cpu_time": 8.0042550690013741e+00,
      "time_unit": "s",
      "controller_size": 2.3000000000000000e+01,
      "pruned_tree_size": 1.3200000000000000e+02,
      "tree_size": 2.5000000000000000e+02
    },
    {
      "name": "BM_GologHousehold/1/process_time/real_time_mean",
      "family_index": 3,
      "per_family_instance_index": 0,
      "run_name": "BM_GologHousehold/1/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "mean",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 9.8809028780000521e+00,
      "cpu_time": 9.8656909378012649e+00,
      "time_unit": "s",
      "controller_size": 2.6400000000000002e+01,
      "pruned_tree_size": 1.6440000000000001e+02,
      "tree_size": 2.9880000000000001e+02
    },
    {
      "name": "BM_GologHousehold/1/process_time/real_time_median",
      "family_index": 3,
      "per_family_instance_index": 0,
      "run_name": "BM_GologHousehold/1/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "median",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 8.4724441650032531e+00,
      "cpu_time": 8.4594546580010501e+00,
      "time_unit": "s",
      "controller_size": 2.7000000000000000e+01,
      "pruned_tree_size": 1.4600000000000000e+02,
      "tree_size": 2.7600000000000000e+02
    },
    {
      "name": "BM_GologHousehold/1/process_time/real_time_stddev",
      "family_index": 3,
      "per_family_instance_index": 0,
      "run_name": "BM_GologHousehold/1/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "stddev",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 3.7362061274409726e+00,
      "cpu_time": 3.7304801102408418e+00,
      "time_unit": "s",
      "controller_size": 2.4083189157584259e+00,
      "pruned_tree_size": 4.8829294485994808e+01,
      "tree_size": 7.0176206794041036e+01
    },
    {
      "name": "BM_GologHousehold/1/process_time/real_time_cv",
      "family_index": 3,
      "per_family_instance_index": 0,
      "run_name": "BM_GologHousehold/1/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "cv",
      "aggregate_unit": "percentage",
      "iterations": 5,
      "real_time": 3.7812396028703815e-01,
      "cpu_time": 3.7812659384526004e-01,
      "time_unit": "s",
      "controller_size": 9.1224201354485820e-02,
      "pruned_tree_size": 2.9701517327247451e-01,
      "tree_size": 2.3486012983280133e-01
    },
    {
      "name": "BM_GologHousehold/2/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 1,
      "run_name": "BM_GologHousehold/2/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 0,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.5397143763002532e+01,
      "cpu_time": 1.5373574113997165e+01,
      "time_unit": "s",
      "controller_size": 4.4000000000000000e+01,
      "pruned_tree_size": 2.1700000000000000e+02,
      "tree_size": 4.7300000000000000e+02
    },
    {
      "name": "BM_GologHousehold/2/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 1,
      "run_name": "BM_GologHousehold/2/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 1,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.6760126697001397e+01,
      "cpu_time": 1.6734827492000477e+01,
      "time_unit": "s",
      "controller_size": 3.8000000000000000e+01,
      "pruned_tree_size": 1.8000000000000000e+02,
      "tree_size": 4.3800000000000000e+02
    },
    {
      "name": "BM_GologHousehold/2/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 1,
      "run_name": "BM_GologHousehold/2/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 2,
      "threads": 1,
      "iterations": 1,
      "real_time": 3.7576827953998873e+01,
      "cpu_time": 3.7520383603001392e+01,
      "time_unit": "s",
      "controller_size": 4.0000000000000000e+01,
      "pruned_tree_size": 3.6600000000000000e+02,
      "tree_size": 7.8700000000000000e+02
    },
    {
      "name": "BM_GologHousehold/2/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 1,
      "run_name": "BM_GologHousehold/2/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 3,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.0263633043099981e+02,
      "cpu_time": 1.0247997272499924e+02,
      "time_unit": "s",
      "controller_size": 3.9000000000000000e+01,
      "pruned_tree_size": 7.5800000000000000e+02,
      "tree_size": 1.5080000000000000e+03
    },
    {
      "name": "BM_GologHousehold/2/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 1,
      "run_name": "BM_GologHousehold/2/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 4,
      "threads": 1,
      "iterations": 1,
      "real_time": 6.1733651036003721e+01,
      "cpu_time": 6.1639197063999745e+01,
      "time_unit": "s",
      "controller_size": 3.1000000000000000e+01,
      "pruned_tree_size": 5.1800000000000000e+02,
      "tree_size": 1.0290000000000000e+03
    },
    {
      "name": "BM_GologHousehold/2/process_time/real_time_mean",
      "family_index": 3,
      "per_family_instance_index": 1,
      "run_name": "BM_GologHousehold/2/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "mean",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 4.6820815976201267e+01,
      "cpu_time": 4.6749590999599604e+01,
      "time_unit": "s",
      "controller_size": 3.8400000000000006e+01,
      "pruned_tree_size": 4.0780000000000001e+02,
      "tree_size": 8.4700000000000000e+02
    },
    {
      "name": "BM_GologHousehold/2/process_time/real_time_median",
      "family_index": 3,
      "per_family_instance_index": 1,
      "run_name": "BM_GologHousehold/2/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "median",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 3.7576827953998873e+01,
      "cpu_time": 3.7520383603001392e+01,
      "time_unit": "s",
      "controller_size": 3.9000000000000000e+01,
      "pruned_tree_size": 3.6600000000000000e+02,
      "tree_size": 7.8700000000000000e+02
    },
    {
      "name": "BM_GologHousehold/2/process_time/real_time_stddev",
      "family_index": 3,
      "per_family_instance_index": 1,
      "run_name": "BM_GologHousehold/2/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "stddev",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 3.6449649632172317e+01,
      "cpu_time": 3.6394005513284448e+01,
      "time_unit": "s",
      "controller_size": 4.7222875812469969e+00,
      "pruned_tree_size": 2.3708057701971288e+02,
      "tree_size": 4.4181500653554087e+02
    },
    {
      "name": "BM_GologHousehold/2/process_time/real_time_cv",
      "family_index": 3,
      "per_family_instance_index": 1,
      "run_name": "BM_GologHousehold/2/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "cv",
      "aggregate_unit": "percentage",
      "iterations": 5,
      "real_time": 7.7849240497430561e-01,
      "cpu_time": 7.7848821209144159e-01,
      "time_unit": "s",
      "controller_size": 1.2297623909497386e-01,
      "pruned_tree_size": 5.8136482839556858e-01,
      "tree_size": 5.2162338433948152e-01
    },
    {
      "name": "BM_GologHousehold/3/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 2,
      "run_name": "BM_GologHousehold/3/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 0,
      "threads": 1,
      "iterations": 1,
      "real_time": 8.8699599865998607e+01,
      "cpu_time": 8.8563228867998987e+01,
      "time_unit": "s",
      "controller_size": 4.9000000000000000e+01,
      "pruned_tree_size": 5.6300000000000000e+02,
      "tree_size": 1.3830000000000000e+03
    },
    {
      "name": "BM_GologHousehold/3/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 2,
      "run_name": "BM_GologHousehold/3/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 1,
      "threads": 1,
      "iterations": 1,
      "real_time": 4.2327049327900022e+02,
      "cpu_time": 4.2264115659099843e+02,
      "time_unit": "s",
      "controller_size": 4.2000000000000000e+01,
      "pruned_tree_size": 1.9670000000000000e+03,
      "tree_size": 4.0100000000000000e+03
    },
    {
      "name": "BM_GologHousehold/3/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 2,
      "run_name": "BM_GologHousehold/3/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 2,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.2563152730200090e+02,
      "cpu_time": 1.2544339315399702e+02,
      "time_unit": "s",
      "controller_size": 5.8000000000000000e+01,
      "pruned_tree_size": 7.5500000000000000e+02,
      "tree_size": 1.7630000000000000e+03
    },
    {
      "name": "BM_GologHousehold/3/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 2,
      "run_name": "BM_GologHousehold/3/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 3,
      "threads": 1,
      "iterations": 1,
      "real_time": 5.4459763177100103e+02,
      "cpu_time": 5.4379309700299927e+02,
      "time_unit": "s",
      "controller_size": 8.4000000000000000e+01,
      "pruned_tree_size": 2.3950000000000000e+03,
      "tree_size": 4.8700000000000000e+03
    },
    {
      "name": "BM_GologHousehold/3/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 2,
      "run_name": "BM_GologHousehold/3/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 4,
      "threads": 1,
      "iterations": 1,
      "real_time": 3.3365126090000558e+01,
      "cpu_time": 3.3313361436001287e+01,
      "time_unit": "s",
      "controller_size": 6.3000000000000000e+01,
      "pruned_tree_size": 2.9600000000000000e+02,
      "tree_size": 7.9800000000000000e+02
    },
    {
      "name": "BM_GologHousehold/3/process_time/real_time_mean",
      "family_index": 3,
      "per_family_instance_index": 2,
      "run_name": "BM_GologHousehold/3/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "mean",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 2.4311287566160027e+02,
      "cpu_time": 2.4275084741039899e+02,
      "time_unit": "s",
      "controller_size": 5.9200000000000003e+01,
      "pruned_tree_size": 1.1952000000000000e+03,
      "tree_size": 2.5648000000000002e+03
    },
    {
      "name": "BM_GologHousehold/3/process_time/real_time_median",
      "family_index": 3,
      "per_family_instance_index": 2,
      "run_name": "BM_GologHousehold/3/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "median",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 1.2563152730200090e+02,
      "cpu_time": 1.2544339315399702e+02,
      "time_unit": "s",
      "controller_size": 5.8000000000000000e+01,
      "pruned_tree_size": 7.5500000000000000e+02,
      "tree_size": 1.7630000000000000e+03
    },
    {
      "name": "BM_GologHousehold/3/process_time/real_time_stddev",
      "family_index": 3,
      "per_family_instance_index": 2,
      "run_name": "BM_GologHousehold/3/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "stddev",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 2.2637870414230150e+02,
      "cpu_time": 2.2604528331953506e+02,
      "time_unit": "s",
      "controller_size": 1.6053037095827065e+01,
      "pruned_tree_size": 9.2698554465536313e+02,
      "tree_size": 1.7722631576602837e+03
    },
    {
      "name": "BM_GologHousehold/3/process_time/real_time_cv",
      "family_index": 3,
      "per_family_instance_index": 2,
      "run_name": "BM_GologHousehold/3/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "cv",
      "aggregate_unit": "percentage",
      "iterations": 5,
      "real_time": 9.3116707013662336e-01,
      "cpu_time": 9.3118226251700287e-01,
      "time_unit": "s",
      "controller_size": 2.7116616715924097e-01,
      "pruned_tree_size": 7.7559031514002941e-01,
      "tree_size": 6.9099468093429650e-01
    },
    {
      "name": "BM_GologHousehold/4/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 3,
      "run_name": "BM_GologHousehold/4/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 0,
      "threads": 1,
      "iterations": 1,
      "real_time": 3.0852958472899627e+02,
      "cpu_time": 3.0807366526300029e+02,
      "time_unit": "s",
      "controller_size": 5.2000000000000000e+01,
      "pruned_tree_size": 1.2930000000000000e+03,
      "tree_size": 3.3610000000000000e+03
    },
    {
      "name": "BM_GologHousehold/4/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 3,
      "run_name": "BM_GologHousehold/4/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 1,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.7772057993100316e+02,
      "cpu_time": 1.7745161130699853e+02,
      "time_unit": "s",
      "controller_size": 6.8000000000000000e+01,
      "pruned_tree_size": 8.6400000000000000e+02,
      "tree_size": 2.3740000000000000e+03
    },
    {
      "name": "BM_GologHousehold/4/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 3,
      "run_name": "BM_GologHousehold/4/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 2,
      "threads": 1,
      "iterations": 1,
      "real_time": 8.0291187303599872e+02,
      "cpu_time": 8.0170121392199871e+02,
      "time_unit": "s",
      "controller_size": 5.5000000000000000e+01,
      "pruned_tree_size": 3.0730000000000000e+03,
      "tree_size": 7.1690000000000000e+03
    },
    {
      "name": "BM_GologHousehold/4/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 3,
      "run_name": "BM_GologHousehold/4/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 3,
      "threads": 1,
      "iterations": 1,
      "real_time": 1.7242399461200694e+02,
      "cpu_time": 1.7215745282799980e+02,
      "time_unit": "s",
      "controller_size": 1.0200000000000000e+02,
      "pruned_tree_size": 8.1000000000000000e+02,
      "tree_size": 2.3460000000000000e+03
    },
    {
      "name": "BM_GologHousehold/4/process_time/real_time",
      "family_index": 3,
      "per_family_instance_index": 3,
      "run_name": "BM_GologHousehold/4/process_time/real_time",
      "run_type": "iteration",
      "repetitions": 5,
      "repetition_index": 4,
      "threads": 1,
      "iterations": 1,
      "real_time": 2.1246875960299803e+02,
      "cpu_time": 2.1214708900899859e+02,
      "time_unit": "s",
      "controller_size": 6.9000000000000000e+01,
      "pruned_tree_size": 9.9000000000000000e+02,
      "tree_size": 2.4990000000000000e+03
    },
    {
      "name": "BM_GologHousehold/4/process_time/real_time_mean",
      "family_index": 3,
      "per_family_instance_index": 3,
      "run_name": "BM_GologHousehold/4/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "mean",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 3.3481095838220062e+02,
      "cpu_time": 3.3430620646579922e+02,
      "time_unit": "s",
      "controller_size": 6.9200000000000003e+01,
      "pruned_tree_size": 1.4060000000000000e+03,
      "tree_size": 3.5498000000000002e+03
    },
    {
      "name": "BM_GologHousehold/4/process_time/real_time_median",
      "family_index": 3,
      "per_family_instance_index": 3,
      "run_name": "BM_GologHousehold/4/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "median",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 2.1246875960299803e+02,
      "cpu_time": 2.1214708900899859e+02,
      "time_unit": "s",
      "controller_size": 6.8000000000000000e+01,
      "pruned_tree_size": 9.9000000000000000e+02,
      "tree_size": 2.4990000000000000e+03
    },
    {
      "name": "BM_GologHousehold/4/process_time/real_time_stddev",
      "family_index": 3,
      "per_family_instance_index": 3,
      "run_name": "BM_GologHousehold/4/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "stddev",
      "aggregate_unit": "time",
      "iterations": 5,
      "real_time": 2.6731241250052079e+02,
      "cpu_time": 2.6691041171125414e+02,
      "time_unit": "s",
      "controller_size": 1.9841874911408954e+01,
      "pruned_tree_size": 9.5048592835454451e+02,
      "tree_size": 2.0657973521137060e+03
    },
    {
      "name": "BM_GologHousehold/4/process_time/real_time_cv",
      "family_index": 3,
      "per_family_instance_index": 3,
      "run_name": "BM_GologHousehold/4/process_time/real_time",
      "run_type": "aggregate",
      "repetitions": 5,
      "threads": 1,
      "aggregate_name": "cv",
      "aggregate_unit": "percentage",
      "iterations": 5,
      "real_time": 7.9839803867880743e-01,
      "cpu_time": 7.9840100646937906e-01,
      "time_unit": "s",
      "controller_size": 2.8673229640764386e-01,
      "pruned_tree_size": 6.7602128616966184e-01,
      "tree_size": 5.8194753285078193e-01
    }
  ]
}

